Scalable High-Resolution Pixel-Space Image Synthesis with Hourglass Diffusion Transformers

We present the Hourglass Diffusion Transformer (HDiT), an image generative model that exhibits linear scaling with pixel count, supporting training at high-resolution (e.g. $1024 \times 1024$) directly in pixel-space. Building on the Transformer architecture, which is known to scale to billions of parameters, it bridges the gap between the efficiency of convolutional U-Nets and the scalability of Transformers. HDiT trains successfully without typical high-resolution training techniques such as multiscale architectures, latent autoencoders or self-conditioning. We demonstrate that HDiT performs competitively with existing models on ImageNet $256^2$, and sets a new state-of-the-art for diffusion models on FFHQ-$1024^2$.

==> img/teaser/complexity_scaling_data/adm.csv <==
128.,78.,16.384
256.,282.,65.536
512.,498.,262.144
1024.,1127.,1048.576

==> img/teaser/complexity_scaling_data/dit.csv <==
128.,106.,16.384
256.,657.,65.536
512.,6341.,262.144
1024.,84736.,1048.576

==> img/teaser/complexity_scaling_data/hdit.csv <==
128.,31.3,16.384
256.,64.7,65.536
512.,198.1,262.144
1024,731.6,1048.576
